Open-RadVLAD: Fast and Robust Radar Place Recognition

Radar place recognition often involves encoding a live scan as a vector and matching this vector to a database in order to recognise that the vehicle is in a location that it has visited before. Radar is inherently robust to lighting or weather conditions, but place recognition with this sensor is still affected by: (1) viewpoint variation, i.e. translation and rotation, (2) sensor artefacts or "noises". For 360-degree scanning radar, rotation is readily dealt with by in some way aggregating across azimuths. Also, we argue in this work that it is more critical to deal with the richness of representation and sensor noises than it is to deal with translational invariance - particularly in urban driving where vehicles predominantly follow the same lane when repeating a route. In our method, for computational efficiency, we use only the polar representation. For partial translation invariance and robustness to signal noise, we use only a one-dimensional Fourier Transform along radial returns. We also achieve rotational invariance and a very discriminative descriptor space by building a vector of locally aggregated descriptors. Our method is more comprehensively tested than all prior radar place recognition work - over an exhaustive combination of all 870 pairs of trajectories from 30 Oxford Radar RobotCar Dataset sequences (each approximately 10 km). Code and detailed results are provided at github.com/mttgdd/open-radvlad, as an open implementation and benchmark for future work in this area. We achieve a median of 91.52% in Recall@1, outstripping the 69.55% for the only other open implementation, RaPlace, and at a fraction of its computational cost (relying on fewer integral transforms e.g. Radon, Fourier, and inverse Fourier).

==> reviews.txt <==
****************************************
Reviewer #1 Comments
****************************************
This paper is a good way to benchmark and compare radar place recognition. The general results looks good.

In the abstract, the median Recall@1 is 91.52% and figure 5 is mean value. Seems to be not explained why choose different metrics and can cause confusion. Table 1 is very large but hard to extract information. Which should be good for online material. Some space taken by table 1 can be used to describe the Oxford radar database in more detail.

****************************************
Reviewer #2 Comments
****************************************
Good work and great to see the proposed open source platform!

****************************************
Reviewer #3 Comments
****************************************
I suppose VLAD means "vector of locally aggregated descriptors". The acronym was not spelled out.

Radial return contains down-range spectrum, which is itself from the Fourier Transform of the fast-time signal. If angle FT was done first, the "pre-processing" of applying FT to radial returns then seems redundant (as it can be obtained from the fast time signal). The statement about the Noise benefit is not true. As the range spectrum is the coherent integration of fast-time signal so the range spectrum has higher SNR than fast-time signal. So if one applies FT on the range spectrum, essentially the signal is transformed back to fast-time domain (with complex conjugation) so one should expect loss in SNR. Also, because strong windowing may have been applied to obtain range spectrum, some info is lost due to numerical precision.  So the Noise robustness seems nonexistent and actually there will be SNR loss.

On the positive side, some benefit seems to reside in the invariant nature of frequency signal that eases the subsequent steps (the actual range info is contained with the phase, which is wiped out)

****************************************
Reviewer #4 Comments
****************************************
The description of the work is lacking important elements. As an example, I infer that the radar is an FMCW radar but this is not written. The novelty is not clear. There are multiple typos in the text. THe author should check if Table I is compliant with the conference template guidelines.

